Passivity-Based Gain-Scheduled Control with Scheduling Matrices

This paper considers gain-scheduling of very strictly passive (VSP) subcontrollers using scheduling matrices. The use of scheduling matrices, over scalar scheduling signals, realizes greater design freedom, which in turn can improve closed-loop performance. The form and properties of the scheduling matrices such that the overall gain-scheduled controller is VSP are explicitly discussed. The proposed gain-scheduled VSP controller is used to control a rigid two-link robot subject to model uncertainty where robust input-output stability is assured via the passivity theorem. Numerical simulation results highlight the greater design freedom, resulting in improved performance, when scheduling matrices are used over scalar scheduled signals.

==> Figures/feed_back_intercon.tikz <==
\begin{tikzpicture}[auto, node distance=2cm]
    % ------------------------------------------------------------------------------------ %
    %                                Required Tikz Libraries
    % ------------------------------------------------------------------------------------ %
    % 1) arrows.meta is used for arrow tips
    % 2) positioning is used for relative positioning of nodes

    % ------------------------------------------------------------------------------------ %
    %                           Define Constant Dimension Parameters
    % ------------------------------------------------------------------------------------ %
    \def\textPadding{0.25cm}              % Padding for text above and below arrows

    \def\blockWidth{4em}                 % Width of Control block
    \def\blockHeight{2em}                % Height of Control block
    \def\blockVerticalSpacing{0.5cm}       % Vertical spacing between parallel blocks

    \def\arrowTipLength{2mm}             % Length of arrow tip ->
    \def\arrowTipWidth{1.5mm}            % Width of arrow tip ->
    \def\smallArrowLength{0.73cm}        % Length of small arrows used for input/output/scheduling

    \def\textxhift{1mm}                  % Shift text to the right by this amount

    % ------------------------------------------------------------------------------------ %
    %                           Define Objects and Styles
    % ------------------------------------------------------------------------------------ %
    % Defining a cross (X) to later use in the summing junction to make multiplication 
    % Not sure if this is the best way
    \tikzset{
        cross/.style = {path picture={ \draw[black] (path picture bounding box.south east) -- 
                                                    (path picture bounding box.north west) 
                                                    (path picture bounding box.south west) -- 
                                                    (path picture bounding box.north east);}}
    }

    % Sum and multiplication nodes
    \tikzset{    
        sum/.style  = {draw, fill=none, circle, node distance=1cm},
        mult/.style = {draw, fill=none, circle, node distance=1cm,
                       append after command={\pgfextra{\let\TikZlastnode\tikzlastnode} 
                       node[cross, at=(\TikZlastnode)] {}}}
    }

    % Control block
    \tikzset{     
        block/.style = {draw, fill=none, rectangle, 
                        minimum height=\blockHeight, minimum width=\blockWidth}
    }

    % Points
    \tikzset{    
        tmp/.style    = {coordinate}, 
        input/.style  = {coordinate},
        output/.style = {coordinate}
    }

    % Pin style to edge of block
    \tikzset{      
        pinstyle/.style = {pin edge={to-,thin,black}}
    }

    % Setting custome arrow style (uses package arrows.meta)
    \tikzset{     
        myarrow/.style = {->, -{Triangle[length=\arrowTipLength, width=\arrowTipWidth]}}
    }

    % ------------------------------------------------------------------------------------ %
    %                               Start Drawing the Diagram
    % ------------------------------------------------------------------------------------ %

    % Make the input node and the sum
    \node [input] (rinput) {};
    \node [sum, right of=rinput] (sum0) {};

    % Make the parallel G0, G1, GN blocks
    \node [block, right=2*\smallArrowLength   of sum0.east]              (G0) {$\bm{\mathcal{G}}_{0}$};
    \node [block, below=\blockVerticalSpacing of G0.south, anchor=north] (G) {$\bar{\bm{\mathcal{G}}}$};

    % Make the sum nodes across G block
    \node [sum, right=2*\smallArrowLength of G.east] (sumSr) {};

    % Label u_c
    % \draw [black] (sumSr) -- (tmp1)node[at end, above, xshift=\smallArrowLength/2 - 1, yshift=-0.1cm] {$\mbf{u}_c$};

    % Connect the sumSr node to G
    \draw [myarrow] (sumSr) -- node[midway, above, xshift=0.5em, yshift=-0.1em] {$\mbf{u}_c$} (G);

    % Connect the G block to the sum0
    \draw [myarrow] (G) -| (sum0)node[at end, left, yshift=-\arrowTipLength] {$-$};
    \draw [myarrow] (G) -| node[midway, above, xshift=1*\smallArrowLength,yshift=-0.1em] {$\mbf{u} = \mbf{y}_c$} (sum0);
    % Connect the sum0 and G0
    \draw [myarrow] (sum0) -- (G0);

    % Connect G0 to the RHS sum
    \draw [myarrow] (G0) -| (sumSr)node[at end, right, yshift=\arrowTipLength] {$+$};

    % Connect the input to the sum0 and label w_1 and add + sign
    \draw [myarrow] (sum0.west) -- ++(-\smallArrowLength,0) |-  node[left, xshift=\textxhift] {$\mbf{w}_1$}(sum0) node[at end, above, xshift=-\arrowTipLength] {$+$};
    
    % Connect the disturbance to the RHS sum add + sign
    \draw [myarrow] (sumSr.east) -- ++(\smallArrowLength,0) |-  node[right] {$-\mbf{y}_d + \mbf{w}_2$}(sumSr) node[at end, below, xshift=\arrowTipLength] {$+$};

    % Create a temp node at ycoords of sumSr and xcoords of G0
    \node [tmp] (tmp3) at (G0 -| sumSr) {};

    % Add the output arrow
    \draw [myarrow] (tmp3) -- ++(\smallArrowLength, 0) node[right] {$\mbf{y}$};
\end{tikzpicture}

==> Figures/gain_scheduling.tikz <==
\begin{tikzpicture}[auto, node distance=2cm]
    % ------------------------------------------------------------------------------------ %
    %                                Required Tikz Libraries
    % ------------------------------------------------------------------------------------ %
    % 1) arrows.meta is used for arrow tips
    % 2) positioning is used for relative positioning of nodes

    % ------------------------------------------------------------------------------------ %
    %                           Define Constant Dimension Parameters
    % ------------------------------------------------------------------------------------ %
    \def\blockWidth{4em}                 % Width of Control block
    \def\blockHeight{2em}                % Height of Control block
    \def\blockVerticalSpacing{1cm}       % Vertical spacing between parallel blocks

    \def\arrowTipLength{2mm}             % Length of arrow tip ->
    \def\arrowTipWidth{1.5mm}            % Width of arrow tip ->


    \def\smallArrowLength{0.8cm}         % Length of small arrows used for input/output/scheduling
    \def\smallArrowStretch{1.5}          % Stretch the length of the small arrows by this amount
    \def\smallArrowShrink{0.8}           % Shrink the length of the small arrows by this amount

    \def\dashedRectangleHeight{3.6cm}
    \def\dashedRectangleWidth{6.5cm}
    \def\dashedRectanglCenterXShift{1.5mm}
    \def\dashedRectanglCenterYShift{0.45cm}

    \def\parallelWidthStretch{3}         % Stretch the width of the parallel blocks by this amount

    \def\textPadding{0.25cm}             % Padding for text above and below arrows
    \def\textxhift{1.5mm}                  % Shift text to the right by this amount

    % ------------------------------------------------------------------------------------ %
    %                           Define Objects and Styles
    % ------------------------------------------------------------------------------------ %
    % Defining a cross (X) to later use in the summing junction to make multiplication 
    % Not sure if this is the best way
    \tikzset{
        cross/.style = {path picture={ \draw[] (path picture bounding box.south east) -- 
                                                    (path picture bounding box.north west) 
                                                    (path picture bounding box.south west) -- 
                                                    (path picture bounding box.north east);}}
    }

    % Sum and multiplication nodes
    \tikzset{    
        sum/.style  = {draw, fill=none, circle, node distance=1cm},
        mult/.style = {draw, fill=none, circle, node distance=1cm,
                       append after command={\pgfextra{\let\TikZlastnode\tikzlastnode} 
                       node[cross, at=(\TikZlastnode)] {}}}
    }

    % Control block
    \tikzset{     
        block/.style = {draw, fill=none, rectangle, 
                        minimum height=\blockHeight, minimum width=\blockWidth}
    }

    % Points
    \tikzset{    
        tmp/.style    = {coordinate}, 
        input/.style  = {coordinate},
        output/.style = {coordinate}
    }

    % Pin style to edge of block
    \tikzset{      
        pinstyle/.style = {pin edge={to-,thin}}
    }

    % Setting custome arrow style (uses package arrows.meta)
    \tikzset{     
        myarrow/.style = {->, -{Triangle[length=\arrowTipLength, width=\arrowTipWidth]}}
    }

    % ------------------------------------------------------------------------------------ %
    %                               Start Drawing the Diagram
    % ------------------------------------------------------------------------------------ %
    % Make the input node and the sum
    \node [input] (rinput) {};
    \node [sum, right of=rinput] (sumSl) {};

    % Make the parallel G0, G1, GN blocks
    \node [block, right=\parallelWidthStretch*\smallArrowLength of sumSl.west, yshift=(\blockVerticalSpacing + \blockHeight)/2](sumSl) (G1) {$\bm{\mathcal{G}}_{1}$};
    \node [block, below=\blockVerticalSpacing of G1.south, anchor=north] (GN) {$\bm{\mathcal{G}}_{N}$};

    % Draw the \vdots between G1 and GN
    \node [below=\blockVerticalSpacing/2 of G1, yshift=2pt, anchor=center] (vdots) {$\vdots$};

    % Make the multiplication nodes across G1, GN
    \node [mult, right=\smallArrowLength of G1.east] (sum1r) {};
    \node [mult, right=\smallArrowLength of GN.east] (sumNr) {};
    \node [mult, left=\smallArrowLength  of G1.west] (sum1l) {};
    \node [mult, left=\smallArrowLength  of GN.west] (sumNl) {};

    % Make the node across the parallel G1, ..., GN blocks
    \node [tmp, right=(1 + \parallelWidthStretch)*\smallArrowLength of G1.east, yshift=-(\blockVerticalSpacing + \blockHeight)/2] (sumSr) {};

    % Connect the blocks and the sum/mult nodes
    \draw [myarrow] (G1) -- node[above, xshift=0.1cm, yshift=-0.1cm]{$\mbf{y}_1$}(sum1l);
    \draw [myarrow] (sum1r) -- node[above, xshift=0.1cm, yshift=-0.1cm]{$\mbf{u}_1$}(G1);
    \draw [myarrow] (GN) -- node[above, xshift=0.1cm, yshift=-0.1cm]{$\mbf{y}_N$}(sumNl);
    \draw [myarrow] (sumNr) -- node[above, xshift=0.1cm, yshift=-0.1cm]{$\mbf{u}_N$}(GN);

    % Create a temp node to branch off from sumSr
    \node [tmp, left=\smallArrowStretch*\smallArrowLength of sumSr.center] (tmp1) {};

    % Draw parallel arrows to the RHS multiplication nodes
    \draw [myarrow] (tmp1) |- (sum1r);
    \draw [myarrow] (tmp1) |- (sumNr);

    % Draw parallel arrows from the LHS multiplication nodes and add + sign
    \draw [myarrow] (sum1l) -| (sumSl)node[at end, right, yshift= \arrowTipLength] {$+$};
    \draw [myarrow] (sumNl) -| (sumSl)node[at end, right, yshift=-\arrowTipLength] {$+$};

    % Label u_{\text{c}}
    \draw [] (sumSr) -- (tmp1)node[at end, above, xshift=\smallArrowLength/2 + 4 + \textxhift, yshift=-0.1cm] {$\mbf{u}_{\text{c}}$};

    % Label y_{\text{c}}
    \draw [myarrow] node[at end, above, xshift=\smallArrowLength/2 - \textxhift, yshift=-0.1cm] {$\mbf{y}_{\text{c}}$} (sumSl.west) -- ([xshift=-\smallArrowStretch*\smallArrowLength] sumSl.west);

    % % Draw the scheduling arrows and label them
    \draw [myarrow] ([yshift=\smallArrowShrink*\smallArrowLength] sum1l.north) -- node[above, yshift=\textPadding] {$\alpha_1\mbs{\Phi}_{1}^{\trans}$} (sum1l.north);
    \draw [myarrow] ([yshift=\smallArrowShrink*\smallArrowLength] sum1r.north) -- node[above, yshift=\textPadding] {$\mbs{\Phi}_{1}$} (sum1r.north);
    \draw [myarrow] ([yshift=\smallArrowShrink*\smallArrowLength] sumNl.north) -- node[above, yshift=\textPadding] {$\alpha_N\mbs{\Phi}_{N}^{\trans}$} (sumNl.north);
    \draw [myarrow] ([yshift=\smallArrowShrink*\smallArrowLength] sumNr.north) -- node[above, yshift=\textPadding] {$\mbs{\Phi}_{N}$} (sumNr.north);

    % Calculate the midpoint coordinates between G1 and GN
    \node [tmp, below=(\blockVerticalSpacing + \blockHeight)/2 - \dashedRectanglCenterYShift of G1.center, xshift=-\dashedRectanglCenterXShift] (sumSr)(center) {};
    \draw[dashed] (center) ++(-\dashedRectangleWidth/2, -\dashedRectangleHeight/2) rectangle ++(\dashedRectangleWidth, \dashedRectangleHeight);
    \node[above, yshift=\blockHeight + \blockVerticalSpacing + 2] at (center) {Gain-Scheduled Controller $\bar{\bm{\mathcal{G}}}$};
\end{tikzpicture}

==> Figures/parallel_interconnection_with_matrix_scheduling.tikz <==
\begin{tikzpicture}[auto, node distance=2cm]
    % ------------------------------------------------------------------------------------ %
    %                                Required Tikz Libraries
    % ------------------------------------------------------------------------------------ %
    % 1) arrows.meta is used for arrow tips
    % 2) positioning is used for relative positioning of nodes

    % ------------------------------------------------------------------------------------ %
    %                           Define Constant Dimension Parameters
    % ------------------------------------------------------------------------------------ %
    \def\textPadding{0.25cm}             % Padding for text above and below arrows

    \def\blockWidth{4em}                 % Width of Control block
    \def\blockHeight{2em}                % Height of Control block
    \def\blockVerticalSpacing{1.0cm}     % Vertical spacing between parallel blocks

    \def\arrowTipLength{2mm}             % Length of arrow tip ->
    \def\arrowTipWidth{1.5mm}            % Width of arrow tip ->
    \def\smallArrowLength{0.73cm}        % Length of small arrows used for input/output/scheduling

    \def\textxhift{1mm}                  % Shift text to the right by this amount

    \def\dashedRectangleHeight{3.4cm}
    \def\dashedRectangleWidth{5.45cm}
    \def\dashedRectanglCenterXShift{2.0mm}
    \def\dashedRectanglCenterYShift{0.43cm}

    % ------------------------------------------------------------------------------------ %
    %                           Define Objects and Styles
    % ------------------------------------------------------------------------------------ %
    % Defining a cross (X) to later use in the summing junction to make multiplication 
    % Not sure if this is the best way
    \tikzset{
        cross/.style = {path picture={ \draw[] (path picture bounding box.south east) -- 
                                                (path picture bounding box.north west) 
                                                (path picture bounding box.south west) -- 
                                                (path picture bounding box.north east);}}
    }

    % Sum and multiplication nodes
    \tikzset{    
        sum/.style  = {draw, fill=none, circle, node distance=1cm},
        mult/.style = {draw, fill=none, circle, node distance=1cm,
                       append after command={\pgfextra{\let\TikZlastnode\tikzlastnode} 
                       node[cross, at=(\TikZlastnode)] {}}}
    }

    % Control block
    \tikzset{     
        block/.style = {draw, fill=none, rectangle, 
                        minimum height=\blockHeight, minimum width=\blockWidth}
    }

    % Points
    \tikzset{    
        tmp/.style    = {coordinate}, 
        input/.style  = {coordinate},
        output/.style = {coordinate}
    }

    % Pin style to edge of block
    \tikzset{      
        pinstyle/.style = {pin edge={to-,thin}}
    }

    % Setting custome arrow style (uses package arrows.meta)
    \tikzset{     
        myarrow/.style = {->, -{Triangle[length=\arrowTipLength, width=\arrowTipWidth]}}
    }

    % ------------------------------------------------------------------------------------ %
    %                               Start Drawing the Diagram
    % ------------------------------------------------------------------------------------ %

    % Make the input node and the sum
    \node [input] (rinput) {};
    \node [sum, right of=rinput] (sum0) {};

    % Make the parallel G0, G1, GN blocks
    \node [block, right=3*\smallArrowLength   of sum0.east]              (G0) {$\bm{\mathcal{G}}_{0}$};
    \node [block, below=\blockVerticalSpacing of G0.south, anchor=north] (G1) {$\bm{\mathcal{G}}_{1}$};
    \node [block, below=\blockVerticalSpacing of G1.south, anchor=north] (GN) {$\bm{\mathcal{G}}_{N}$};

    % Draw the \vdots between G1 and GN
    \node [below=\blockVerticalSpacing/2 of G1, yshift=2pt, anchor=center] (vdots) {$\vdots$};

    % Make the multiplication nodes across G1, GN
    \node [mult, right=\smallArrowLength of G1.east] (sum1r) {};
    \node [mult, right=\smallArrowLength of GN.east] (sumNr) {};
    \node [mult, left=\smallArrowLength  of G1.west] (sum1l) {};
    \node [mult, left=\smallArrowLength  of GN.west] (sumNl) {};

    % Make the sum nodes across the parallel G1, ..., GN blocks
    \node [sum, left=2.2*\smallArrowLength  of G1.west, yshift=-(\blockVerticalSpacing + \blockHeight)/2] (sumSl) {};
    \node [sum, right=3*\smallArrowLength of G1.east, yshift=-(\blockVerticalSpacing + \blockHeight)/2] (sumSr) {};

    % Connect the blocks and the sum/mult nodes
    \draw [myarrow] (G1) -- (sum1l);
    \draw [myarrow] (sum1r) -- (G1);
    \draw [myarrow] (GN) -- (sumNl);
    \draw [myarrow] (sumNr) -- (GN);

    % Create a temp node to branch off from sumSr
    \node [tmp, left=\smallArrowLength of sumSr.center] (tmp1) {};

    % Label u_{\text{c}}
    \draw [black] (sumSr) -- (tmp1)node[at end, above, xshift=\smallArrowLength/2 + 1, yshift=-0.1cm] {};

    % Draw parallel arrows to the RHS multiplication nodes
    \draw [myarrow] (tmp1) |- (sum1r);
    \draw [myarrow] (tmp1) |- (sumNr);

    % Draw parallel arrows from the LHS multiplication nodes and add + sign
    \draw [myarrow] (sum1l) -| (sumSl)node[at end, left, yshift= \arrowTipLength] {$+$};
    \draw [myarrow] (sumNl) -| (sumSl)node[at end, left, yshift=-\arrowTipLength] {$+$};

    % Create a temp node at ycoords of sum0 and xcoords of sumSl
    \node [tmp] (tmp2) at (sumSl -| sum0) {};

    % Connect the sum0 and sumSl and label u = y_{\text{c}}
    \draw [solid] (sumSl.west) -- (tmp2)node[left] {$\mbf{u}$};
    \draw [myarrow] (tmp2) -- (sum0)node[at end, left, yshift=-\arrowTipLength] {$-$};

    % Connect the sum0 and G0
    \draw [myarrow] (sum0) -- (G0);

    % Connect G0 to the RHS sum
    \draw [myarrow] (G0) -| (sumSr)node[at end, right, yshift=\arrowTipLength] {$+$};

    % Connect the input to the sum0 and label w_1 and add + sign
    % \draw [myarrow] (sum0.west) -- ++(-\smallArrowLength,0) |-  node[left, xshift=\textxhift] {$\mbf{0}$}(sum0) node[at end, above, xshift=-\arrowTipLength] {$+$};
    \draw [myarrow] (sum0.west) -- ++(-\smallArrowLength,0) |-  node[above, xshift=\textxhift+1, yshift=-0.05cm] {$\mbf{0}$}(sum0) node[at end, above, xshift=-\arrowTipLength] {$+$};
    
    % Connect the disturbance to the RHS sum add + sign
    \draw [myarrow] ([xshift=\smallArrowLength-2] sumSr.east) -- node[below, xshift=1+\textxhift] {$\dot{\mbs{\theta}}_d$}(sumSr) node[at end, above, xshift=\arrowTipLength+3, yshift=-2] {$-$};

    % Create a temp node at ycoords of sumSr and xcoords of G0
    \node [tmp] (tmp3) at (G0 -| sumSr) {};

    % Add the output arrow
    \draw [myarrow] (tmp3) -- ++(\smallArrowLength, 0) node[right] {$\mbf{y}$};

    % Draw the scheduling arrows and label them
    \draw [myarrow] ([yshift=0.8*\smallArrowLength] sum1l.north) -- node[above, yshift=\textPadding] {$\alpha_1\mbs{\Phi}_{1}^{\trans}$} (sum1l.north);
    \draw [myarrow] ([yshift=0.8*\smallArrowLength] sum1r.north) -- node[above, yshift=\textPadding] {$\mbs{\Phi}_{1}$} (sum1r.north);
    \draw [myarrow] ([yshift=0.8*\smallArrowLength] sumNl.north) -- node[above, yshift=\textPadding] {$\alpha_N\mbs{\Phi}_{N}^{\trans}$} (sumNl.north);
    \draw [myarrow] ([yshift=0.8*\smallArrowLength] sumNr.north) -- node[above, yshift=\textPadding] {$\mbs{\Phi}_{N}$} (sumNr.north);

    % Calculate the midpoint coordinates between G1 and GN
    \node [tmp, below=(\blockVerticalSpacing + \blockHeight)/2 - \dashedRectanglCenterYShift of G1.center, xshift=-\dashedRectanglCenterXShift] (sumSr)(center) {};
    \draw[dashed] (center) ++(-\dashedRectangleWidth/2, -\dashedRectangleHeight/2) rectangle ++(\dashedRectangleWidth, \dashedRectangleHeight);
    \node[below, yshift=-\blockHeight -\blockVerticalSpacing] at (center) {VSP Gained-Scheduled Controller $\bar{\bm{\mathcal{G}}}$};
\end{tikzpicture}

==> Figures/two_link_robot.tikz <==
\begin{tikzpicture}[auto, node distance=2cm]
    % Modified from
    % https://texample.net/tikz/examples/three-link-annotated/
    % Define a variable as a length
    % Input:
    %   1 Variable name
    %   2 Value
    %
    % Example:
    %   \nvar{\varx}{2cm}
    \newcommand{\nvar}[2]{\newlength{#1}\setlength{#1}{#2}}

    \def\arrowTipLength{2mm}             % Length of arrow tip ->
    \def\arrowTipWidth{1.5mm}            % Width of arrow tip ->

    % Define a constants for drawing
    \nvar{\dg}{0.19cm}
    \def\dw{0.25}
    \def\dh{0.3}
    \nvar{\ddx}{1.1cm}

    % Setting custome arrow style (uses package arrows.meta)
    \tikzset{     
        myarrow/.style = {->, -{Triangle[length=\arrowTipLength, width=\arrowTipWidth]}}
    }

    % Define commands for links, joints and such
    \def\link{\draw [double distance=1.5mm, thick] (0,0)--}
    \def\joint{%
        \filldraw [fill=white] (0,0) circle (5pt);
        \fill[black] circle (3pt);
    }

    \def\grip{%
        \draw[ultra thick](0cm,\dg)--(0cm,-\dg);
        \fill (0cm,   \dg) -- +(0.5\dg, 0cm) -- +(0pt, -5.5pt);
        \fill (0cm,  -\dg) -- +(0.5\dg, 0cm) -- +(0pt, 5.5pt);
    }

    \def\robotbase{%
        \draw[rounded corners=4pt] (-\dw,-\dh)-- (-\dw, 0) -- (0,\dh)--(\dw,0)--(\dw,-\dh);
        \draw (-0.7,-\dh)-- (0.7,-\dh);
        \fill[pattern=north east lines] (-0.7,-0.48) rectangle (0.7,-\dh);
    }
    % Draw an angle annotation
    % Input:
    %   1 Angle
    %   2 Label
    % Example:
    %   \angann{30}{$\theta_1$}
    \newcommand{\angann}[8]{%
        \begin{scope}[black]
            \draw [dashed, black] (0,0) -- (#5*\ddx,0pt);
            \draw [myarrow] (#3*\ddx,0pt) arc (0:#1+#6:#3*\ddx+#7);
            \node at (#1/2-2:\ddx+#4)[yshift=#8] {#2};
        \end{scope}
    }

    \newcommand{\jointTorque}[9]{
        \begin{scope}[rotate=#6]
            \draw [myarrow,dashed] (#1,#2) arc (#3:#4:#5) node[midway, above, xshift=#8, yshift=#9]{#7};
        \end{scope}
    }
    % Draw line annotation
    % Input:
    %   1 Line offset (optional)
    %   2 Line angle
    %   3 Line length
    %   5 Line label
    % Example:
    %   \lineann[1]{30}{2}{$L_1$}
    \newcommand{\lineann}[7][0.5]{%
        \begin{scope}[rotate=#2, black,inner sep=2pt]
            \node[coordinate] (a) at (0,#1) {};
            \node[coordinate] (b) at (#3,#1) {};
            \path (a) -- node[black,rotate=#5,xshift=#6, yshift=#7] {#4} (b);
        \end{scope}
    }

    % Define the kinematic parameters of the three link manipulator.
    \def\Lscale{1.5}
    \def\thetaone{11}
    \def\Lone{\Lscale*1.6}
    \def\thetatwo{11}
    \def\Ltwo{\Lscale*1.4}
    \def\thetathree{145}
    \def\Lthree{\Lscale*1.5}
    \robotbase
    \angann{\thetaone}{$\theta_1$}{1.6pt}{25pt}{1.6pt}{0pt}{-12pt}{-5pt}
    \lineann[0.1]{\thetaone}{\Lone}{$L_1$, $m_1$}{\thetaone}{15pt}{-1pt}
    \jointTorque{14pt}{0pt}{0}{180 + \thetaone}{14pt}{\thetaone}{$\tau_1$}{0}{-1pt}
    \link(\thetaone:\Lone);
    \joint
    \begin{scope}[shift=(\thetaone:\Lone), rotate=\thetaone]
        \jointTorque{12pt}{0pt}{0}{270}{12pt}{\thetatwo}{$\tau_2$}{4pt}{5pt}
        \angann{\thetatwo}{$\theta_2$}{1.6pt}{28pt}{1.6pt}{0pt}{-13pt}{-6pt}
        \lineann[0.1]{\thetatwo}{\Ltwo}{$L_2$, $m_2$}{\thetatwo + \thetaone}{15pt}{-1pt}
        \link(\thetatwo:\Ltwo);
        \joint
        \begin{scope}[shift=(\thetatwo:\Ltwo), rotate=\thetatwo]
            \grip
        \end{scope}
        % \begin{scope}[shift=(\thetatwo:\Ltwo), rotate=\thetatwo]
        %     \angann{\thetathree}{$\theta_3$}{0.4pt}{-12pt}{0.75pt}{-15pt}{0pt}{0}
        %     \lineann[-0.7]{\thetathree}{\Lthree}{$L_3$, $m_3$}{\thetathree + \thetatwo + \thetaone - 180}{15pt}{-4pt}
        %     \draw [dashed, black,rotate=\thetathree] (0,0) -- (1.2\ddx,0pt);
        %     \jointTorque{12pt}{0pt}{0}{185}{12pt}{\thetathree}{$\tau_3$}{23pt}{-9pt}
        %     \link(\thetathree:\Lthree);
        %     \joint
        %     \begin{scope}[shift=(\thetathree:\Lthree), rotate=\thetathree]
        %         \grip
        %     \end{scope}
        % \end{scope}
    \end{scope}
\end{tikzpicture}
